Cross-lingual Calibration of Pre-Generation Success Probes for Multilingual LLM Routing

Pre-generation success probes estimate response correctness from a language model's hidden activations before decoding, enabling cost-aware routing. While prior work has demonstrated their utility primarily on English inputs, we study their reliability across languages along three dimensions: (1) whether they preserve the ranking of likely successes and failures (DISCRIMINATION); (2) whether they retain probabilities that match observed success frequencies (CALIBRATION); and (3) whether they produce scores comparable enough across candidate models for cost-aware multilingual routing (UTILITY). Using 3,000 MATH problems in 10 languages and 8 open-weight model configurations, we compare cross-lingual transfer from English-trained probes and equal-budget pooled multilingual probes. English-trained probes retain useful cross-lingual discrimination but become less well calibrated after transfer. Pooled multilingual supervision improves both properties and yields more reliable estimates of success. In routing experiments, the pooled router achieves a 0.7% higher test success rate while reducing modeled cost by 13.0% relative to always selecting the model with the highest average success. These results show that multilingual routing requires success estimates that remain well calibrated and comparable across languages and models.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> attachments/generated_values.csv <==
name,value,source
etd_selected_layer,23,generated artifact
mean_self_english_auroc,0.6972182319429892,generated artifact
mean_self_pooled_auroc,0.7239191259812722,generated artifact
mean_self_oracle_auroc,0.7455517194876405,generated artifact
mean_self_english_brier,0.17115813945329472,generated artifact
mean_self_pooled_brier,0.15361680560592028,generated artifact
mean_etd_english_auroc,0.6837490994138344,generated artifact
mean_etd_pooled_auroc,0.7337580552106366,generated artifact
mean_etd_english_brier,0.1811858611425374,generated artifact
mean_etd_calibrated_brier,0.16888332782070958,generated artifact
mean_etd_pooled_brier,0.15209440008143993,generated artifact
regret_gap_fraction_closed,0.2732808165743506,generated artifact
regret_gap_fraction_ci_low,0.1227602746090378,generated artifact
regret_gap_fraction_ci_high,0.3997719988846924,generated artifact
calibration_regret_reduction,0.01338380428827436,generated artifact
calibration_regret_reduction_ci_low,0.005035119500933838,generated artifact
calibration_regret_reduction_ci_high,0.021984398867408612,generated artifact
mechanism_interpretation,calibration_partial,generated artifact
mechanism_attribution,overall_probabilistic_quality,generated artifact
mechanism_claim,"Monotonic recalibration significantly improves routing regret but only partially mediates the pooled-supervision advantage. Pooled supervision also materially improves rollout AUROC, so any routing gain is attributed to overall probabilistic quality rather than calibration alone.",generated artifact


==> attachments/numerical_summary.json <==
{
  "all_numerical_prose_source": "coherent_revision/artifacts/tables/results_macros.tex",
  "calibration_regret_reduction": 0.01338380428827436,
  "calibration_regret_reduction_ci_high": 0.021984398867408612,
  "calibration_regret_reduction_ci_low": 0.005035119500933838,
  "etd_selected_layer": 23,
  "main_routing_operating_points": [
    {
      "anchor_match_feasible": false,
      "anchor_tolerance_percentage_points": 0.1,
      "condition": "english_model_calibrated",
      "evaluated_on_split": "test",
      "lambda": 0.0,
      "selected_on_split": "val",
      "selection_kind": "maximum_success",
      "test_cost_savings_pct_vs_anchor": 8.491085388835163,
      "test_mean_success": 0.8408080808080808,
      "test_mean_total_cost_usd": 0.0030192478595286,
      "test_mean_utility_regret": 0.0861111111111111,
      "test_success_delta_pp_vs_anchor": -1.116161616161626,
      "validation_cost_savings_pct_vs_anchor": 10.2633110559635,
      "validation_mean_success": 0.8468810916179338,
      "validation_mean_total_cost_usd": 0.0029903250589668
    },
    {
      "anchor_match_feasible": false,
      "anchor_tolerance_percentage_points": 0.1,
      "condition": "english_raw",
      "evaluated_on_split": "test",
      "lambda": 0.0,
      "selected_on_split": "val",
      "selection_kind": "maximum_success",
      "test_cost_savings_pct_vs_anchor": 34.74242549006832,
      "test_mean_success": 0.7948989898989899,
      "test_mean_total_cost_usd": 0.0021531103608248,
      "test_mean_utility_regret": 0.132020202020202,
      "test_success_delta_pp_vs_anchor": -5.7070707070707165,
      "validation_cost_savings_pct_vs_anchor": 36.995707247775314,
      "validation_mean_success": 0.802923976608187,
      "validation_mean_total_cost_usd": 0.002099512670419
    },
    {
      "anchor_match_feasible": true,
      "anchor_tolerance_percentage_points": 0.1,
      "condition": "language_priors",
      "evaluated_on_split": "test",
      "lambda": 0.05,
      "selected_on_split": "val",
      "selection_kind": "maximum_success",
      "test_cost_savings_pct_vs_anchor": 16.14404236155602,
      "test_mean_success": 0.854090909090909,
      "test_mean_total_cost_usd": 0.0027667459687878,
      "test_mean_utility_regret": 0.0946338602309423,
      "test_success_delta_pp_vs_anchor": 0.2121212121211968,
      "validation_cost_savings_pct_vs_anchor": 17.69981216780935,
      "validation_mean_success": 0.8583820662768031,
      "validation_mean_total_cost_usd": 0.0027425160982455
    },
    {
      "anchor_match_feasible": true,
      "anchor_tolerance_percentage_points": 0.1,
      "condition": "language_priors",
      "evaluated_on_split": "test",
      "lambda": 0.1,
      "selected_on_split": "val",
      "selection_kind": "anchor_matching",
      "test_cost_savings_pct_vs_anchor": 24.79873118894633,
      "test_mean_success": 0.8440404040404041,
      "test_mean_total_cost_usd": 0.00248119290734,
      "test_mean_utility_regret": 0.1193909152904411,
      "test_success_delta_pp_vs_anchor": -0.7929292929292897,
      "validation_cost_savings_pct_vs_anchor": 26.485036018625884,
      "validation_mean_success": 0.8517056530214425,
      "validation_mean_total_cost_usd": 0.0024497632082196
    },
    {
      "anchor_match_feasible": true,
      "anchor_tolerance_percentage_points": 0.1,
      "condition": "pooled_raw",
      "evaluated_on_split": "test",
      "lambda": 0.0,
      "selected_on_split": "val",
      "selection_kind": "maximum_success",
      "test_cost_savings_pct_vs_anchor": 12.156547053457867,
      "test_mean_success": 0.8589393939393939,
      "test_mean_total_cost_usd": 0.0028983095079797,
      "test_mean_utility_regret": 0.0679797979797979,
      "test_success_delta_pp_vs_anchor": 0.6969696969696848,
      "validation_cost_savings_pct_vs_anchor": 13.881794601917065,
      "validation_mean_success": 0.8669103313840156,
      "validation_mean_total_cost_usd": 0.0028697451473359
    },
    {
      "anchor_match_feasible": true,
      "anchor_tolerance_percentage_points": 0.1,
      "condition": "pooled_raw",
      "evaluated_on_split": "test",
      "lambda": 0.1,
      "selected_on_split": "val",
      "selection_kind": "anchor_matching",
      "test_cost_savings_pct_vs_anchor": 22.19513294735324,
      "test_mean_success": 0.845858585858586,
      "test_mean_total_cost_usd": 0.0025670961054208,
      "test_mean_utility_regret": 0.1117986990787372,
      "test_success_delta_pp_vs_anchor": -0.6111111111111067,
      "validation_cost_savings_pct_vs_anchor": 24.003585151376477,
      "validation_mean_success": 0.8560428849902534,
      "validation_mean_total_cost_usd": 0.002532453407716
    }
  ],
  "mean_etd_calibrated_brier": 0.16888332782070958,
  "mean_etd_english_auroc": 0.6837490994138344,
  "mean_etd_english_brier": 0.1811858611425374,
  "mean_etd_pooled_auroc": 0.7337580552106366,
  "mean_etd_pooled_brier": 0.15209440008143993,
  "mean_self_english_auroc": 0.6972182319429892,
  "mean_self_english_brier": 0.17115813945329472,
  "mean_self_oracle_auroc": 0.7455517194876405,
  "mean_self_pooled_auroc": 0.7239191259812722,
  "mean_self_pooled_brier": 0.15361680560592028,
  "mechanism_attribution": "overall_probabilistic_quality",
  "mechanism_claim": "Monotonic recalibration significantly improves routing regret but only partially mediates the pooled-supervision advantage. Pooled supervision also materially improves rollout AUROC, so any routing gain is attributed to overall probabilistic quality rather than calibration alone.",
  "mechanism_interpretation": "calibration_partial",
  "regret_gap_fraction_ci_high": 0.3997719988846924,
  "regret_gap_fraction_ci_low": 0.1227602746090378,
  "regret_gap_fraction_closed": 0.2732808165743506
}

